Social Network De-anonymization: More Adversarial Knowledge, More Users Re-Identified?

Following the trend of data trading and data publishing, many online social networks have enabled potentially sensitive data to be exchanged or shared on the web. As a result, users' privacy could be exposed to malicious third parties since they are extremely vulnerable to de-anonymization attacks, i.e., the attacker links the anonymous nodes in the social network to their real identities with the help of background knowledge. Previous work in social network de-anonymization mostly focuses on designing accurate and efficient de-anonymization methods. We study this topic from a different perspective and attempt to investigate the intrinsic relation between the attacker's knowledge and the expected de-anonymization gain. One common intuition is that the more auxiliary information the attacker has, the more accurate de-anonymization becomes. However, their relation is much more sophisticated than that. To simplify the problem, we attempt to quantify background knowledge and de-anonymization gain under several assumptions. Our theoretical analysis and simulations on synthetic and real network data show that more background knowledge may not necessarily lead to more de-anonymization gain in certain cases. Though our analysis is based on a few assumptions, the findings still leave intriguing implications for the attacker to make better use of the background knowledge when performing de-anonymization, and for the data owners to better measure the privacy risk when releasing their data to third parties.

==> figures/TimeAndSpace.txt <==
Power-law临界值：
	N = 1000000
		p = 2.1:	83539
		p = 2.5:	8048
		p = 2.9:	2284
		
		
ER临界值:
	N = 1000000
		p = 0.0001:	149
		p = 0.0002:	272
		p = 0.0003:	376
		
Real Data临界值：
	Arxiv-CondMat:	280
	YouTube:		28755
	LiveJournal:	14816
	DBLP:			344
	
整个ColorCoding算法分为若干decomposition node, 
每个decomposition node 为一个leaf/cycle, 做Dynamic Programming时需要遍历cycle（leaf的DP次数为2，cycle的DP次数≈len(cycle) / 2）
主要时间和空间复杂度花在最后root of decomposition tree的最后一次DP上。

估算Count Table的size：
	边界值: 
		sizeof boundary node == 1:
			entry is (u, {color(u)})
			(for all u in G)
			
			Table size = n_G
	
		sizeof boundary node == 2:
			entry is (u, v, colorSet = {color(u), color(v)})
			(for all edges (u, v) in G and color(u) != color(v))
			
			Table size = m_G
	
	每次DP有node join 和edge join
	
		下记Annotate Node的Count Table为countB
		被Annotate的Node的Count Table为count
	
		node join: 若node不被某个child decomposition node标记，则为空
			Time = 0
			Space = 0
			
			否则
			for all (u, v, c1) in count:
				for all (v, c2) countB:
					if (c1 ∩ c2) == color(v):
						count[u, v, c1 ∪ c2] += count[u, v, c1] * count[v, c2]
			
			Time: sizeof(count) * sizeof(countB)
			Space: 
				假设count和countB均为边界Table，则c2和c1的两个元素均为 n_Q种可能的等可能分布
				增加的Table entry个数约为:
					number(c1[0] == color0 || c1[1] == color0) * n_Q * (n_G / n_Q)		// 略去c1[0] == c1[1]的情况，后两项分别为颜色数和countB每种颜色的条目数
				≈	number of edge that color of one of its vertex is color0 * n_G
				≈	2 * m_G * n_G / n_Q
				
				若count和countB不是边界Table，则增加的Table entry个数（估计）约为:
					2 * sizeof(count) * sizeof(countB) / n_Q
					(不能确定正确程度，当count和countB增大后，满足(c1 ∩ c2) == color(v)的entry可能会变少
					
					
		edge join: 若edge不被某个child decomposition node标记，则
			for all (u, v, c1) in count:
				for all w in adjacent of v:
					if color(w) not in c1:
						newCount[u, w, c1 ∪ color(w)] += count[u, v, c1]
						
			Time:
					sizeof(count) * average(degree of v)
				=	sizeof(count) * 2 * m_G / n_G
				
			Space:
				增加的Table entry个数约为:
						sizeof(count) * 2 * m_G / n_G * (1 - sizeof(c1) / n_Q)			// 最后一项为the probability of color(w) not in c1
						
			否则：
			for all (u, v, c1) in count:
				for all w in adjacent of v:
					for all (v, w, c1) in countB:
						if (c1 ∩ c2 == color(v)):
							newCount[u, w, c1 ∪ c2] += count[u, v, c1] * countB[v, w, c2]

			Time:
				约为sizeof(count) * sizeof(countB) / n_G
				
			Space:
				约为sizeof(count) * sizeof(countB) / n_G * (1 - sizeof(c1) / n_Q)
				
	总的Time:
		设遍历整个Decomposition Tree需要的DP次数为ndp（由Decomposition Tree大小和cycle大小共同决定）
			
		Time_total = O(m_G * 2 ^ ndp)
	
	总的Space:
		Space_total = O(m_G * 2 ^ ndp)
		



==> figures/pri_nQ.dat <==
n_Q	pl-100k-2.8	pl-100k-2.9
5	4.10172E-09	5.26094E-09
6	1.28862E-09	2.92198E-09
7	3.8291E-10	1.43902E-11
8	1.74685E-10	5.18091E-12
9	3.91843E-11	5.57281E-11
10	7.28345E-14	4.83079E-16
11	7.54967E-16	2.75725E-18
12	6.78042E-15	8.79045E-19
13	2.67303E-15	7.35954E-17
14	1.68569E-22	4.66677E-16
15	4.71501E-23	3.23518E-17
16	5.67209E-18	1.11583E-17
17	2.07746E-20	8.8401E-14
18	3.28242E-23	3.79807E-14

==> figures/pri_nQ_real.dat <==
n_Q	Arxiv	DBLP	Facebook
5	3.96638E-12	3.30479E-16	1.32595E-14
6	4.13069E-13	3.21575E-18	3.25891E-16
7	2.92448E-12	1.1589E-20	3.7732E-17
8	4.36512E-14	4.55055E-22	8.56835E-16
9	2.5806E-17	1.17018E-22	1.01825E-22
10	8.56419E-18	9.75703E-27	5.7911E-24
11	4.77733E-15	4.90272E-19	1.03848E-26
12	5.21163E-15	2.10816E-16	6.44617E-18
13	7.66248E-25	2.82475E-18	2.22342E-26
14	2.58821E-16	1.29119E-17	1.86355E-29
15	2.31041E-15	1.45493E-20	4.34823E-19

==> figures/pri_pq5.dat <==
density	pl-100k-2.9	pl-100k-2.7	pl-100k-2.5	Arxiv	DBLP	Facebook
0.4	1.14205E-16	3.17045E-17	2.01043E-17	8.35659E-15	6.01339E-17	5.36571E-16
0.5	7.97119E-13	9.35576E-14	1.68063E-14	1.03974E-13	2.74701E-16	3.99636E-15
0.6	9.45537E-09	4.77639E-10	1.79693E-10	7.22453E-12	1.50381E-14	5.30869E-13
0.7	8.80282E-08	2.05399E-10	6.98377E-11	1.65106E-12	5.03654E-16	1.16894E-14

==> figures/pri_pq7.dat <==
density	pl-100k-2.9	pl-100k-2.7	pl-100k-2.5	Arxiv	DBLP	Facebook
0.2857	6.66695E-23	1.1582E-24	3.15696E-23	3.14123E-19	2.92091E-21	1.00253E-21
0.3333	3.57503E-19	3.5272E-21	3.01255E-20	6.50825E-18	1.89537E-20	1.75107E-20
0.381	8.78117E-10	6.64794E-11	2.56115E-11	9.49103E-13	1.84932E-15	6.59004E-14
0.4286	8.01312E-10	1.99044E-11	6.92197E-12	1.70506E-13	8.15179E-17	1.32146E-15
0.4762	5.00715E-09	2.40501E-11	5.78666E-12	2.25496E-14	1.91297E-18	1.91446E-17
0.5238	9.62199E-08	1.00476E-11	1.88046E-12	9.86714E-15	2.48999E-19	7.32247E-18
